BOWIE-ALIGN: Sub-stellar metallicity and carbon depletion in the aligned TrES-4b with JWST NIRSpec transmission spectroscopy

The formation and migration history of a planet is expected to be imprinted in its atmosphere, in particular its carbon-to-oxygen (C/O) ratio and metallicity. The BOWIE-ALIGN programme is performing a comparative study of JWST spectra of four aligned and four misaligned hot Jupiters, with the aim of characterising their atmospheres and corroborating the link between the observables and the formation history. In this work, we present the $2.8-5.2$ micron transmission spectrum of TrES-4b, a hot Jupiter with an orbit aligned with the rotation axis of its F-type host star. Using free chemistry atmospheric retrievals, we report a confident detection of H$_2$O at an abundance of $\log X_\mathrm{H_2O}=-2.98^{+0.68}_{-0.73}$ at a significance of $8.4\sigma$. We also find evidence for CO and small amounts of CO$_2$, retrieving abundances $\log X_\mathrm{CO}= -3.76^{+0.89}_{-1.01}$ and $\log X_\mathrm{CO_2}= -6.86^{+0.62}_{-0.65}$ ($3.1\sigma$ and $4.0\sigma$ respectively). The observations are consistent with the the atmosphere being in chemical equilibrium; our retrievals yield $\mathrm{C/O}$ between $0.30-0.42$ and constrain the atmospheric metallicity to the range $0.4-0.7\times$ solar. The inferred sub-stellar properties (C/O and metallicity) challenge traditional models, and could have arisen from an oxygen-rich gas accretion scenario, or a combination of low-metallicity gas and carbon-poor solid accretion.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
